Extra pearls in graph theory

This is a supplement for "Pearls in graph theory" -- a textbook written by Nora Hartsfield and Gerhard Ringel. We discuss the following topics: Ramsey theory, Probabilistic method, Deletion-contraction formulas, Matrix theorem, Graph-polynomials, Generating functions, Minimum spanning trees, Marriage theorem and its relatives, Toroidal graphs, Rado graph, Rewriting systems.

==> list-of-files.txt <==
graph-theory.ind
list-of-files.txt
my-book.sty
library.bib
graph-theory.tex
graph-theory.bbl
title.tex
pics/by-sa.eps
definitions.tex
probability.tex
deletion-contraction.tex
polynomials.tex
generating-functions.tex
algorithms.tex
matrix.tex
marriage.tex
surfaces.tex
rado.tex
ars.tex
hints.tex
appendix.tex
mppics/pic-21.mps
mppics/pic-22.mps
mppics/pic-23.mps
mppics/pic-24.mps
mppics/pic-31.mps
mppics/pic-32.mps
mppics/pic-33.mps
mppics/pic-34.mps
mppics/pic-35.mps
mppics/pic-36.mps
mppics/pic-37.mps
mppics/pic-38.mps
mppics/pic-39.mps
mppics/pic-30.mps
mppics/pic-41.mps
mppics/pic-51.mps
mppics/pic-52.mps
mppics/pic-81.mps
mppics/pic-82.mps
mppics/pic-90.mps
mppics/pic-91.mps
mppics/pic-60.mps
mppics/pic-61.mps
mppics/pic-62.mps
mppics/pic-63.mps
mppics/pic-64.mps
mppics/pic-65.mps
mppics/pic-66.mps
mppics/pic-67.mps
mppics/pic-101.mps
mppics/pic-102.mps
mppics/pic-104.mps
mppics/pic-106.mps
mppics/pic-107.mps
mppics/pic-108.mps
mppics/pic-117.mps
mppics/pic-109.mps
mppics/pic-110.mps
mppics/pic-111.mps
mppics/pic-121.mps
mppics/pic-120.mps
mppics/pic-115.mps
mppics/pic-116.mps
mppics/pic-118.mps
mppics/pic-119.mps
mppics/pic-122.mps
mppics/pic-123.mps
mppics/pic-125.mps
mppics/pic-71.mps
mppics/pic-72.mps
mppics/pic-371.mps
asy/moebius.eps
pics/Rado_graph.eps

